Search for pair production of a new heavy quark that decays into a $W$ boson and a light quark in $pp$ collisions at $\sqrt{s} = 8$ TeV with the ATLAS detector

A search is presented for pair production of a new heavy quark ($Q$) that decays into a $W$ boson and a light quark ($q$) in the final state where one $W$ boson decays leptonically (to an electron or muon plus a neutrino) and the other $W$ boson decays hadronically. The analysis is performed using an integrated luminosity of 20.3 fb$^{-1}$ of $pp$ collisions at $\sqrt{s} = 8$ TeV collected by the ATLAS detector at the LHC. No evidence of $Q\bar{Q}$ production is observed. New chiral quarks with masses below 690 GeV are excluded at 95% confidence level, assuming BR$(Q\to Wq)=1$. Results are also interpreted in the context of vectorlike quark models, resulting in the limits on the mass of a vectorlike quark in the two-dimensional plane of BR$(Q\to Wq)$ versus BR$(Q\to Hq)$.

==> Metadata.txt <==
Title:
Search for pair production of a new heavy quark that decays into a $W$ boson and a light quark in $pp$ collisions at $\sqrt{s} = 8$ TeV with the ATLAS detector

Abstract:
A search is presented for pair production of a new heavy quark ($Q$) that decays into a $W$ boson and a light quark ($q$) in the final state where one $W$ boson decays leptonically (to an electron or muon plus a neutrino) and the other $W$ boson decays hadronically. The analysis is performed using an integrated luminosity of 20.3 fb$^{-1}$ of $pp$ collisions at $\sqrt{s} = 8$ TeV collected by the ATLAS detector at the LHC.  No evidence of $Q\bar{Q}$ production is observed.  New chiral quarks with masses below 690 GeV are excluded at 95\% confidence level, assuming BR$(Q\to Wq)=1$.  Results are also interpreted in the context of vectorlike quark models, resulting in the limits on the mass of a vectorlike quark in the two-dimensional plane of BR$(Q\to Wq)$ versus BR$(Q\to Hq)$.


Comments: 25 pages + author list + Auxiliary material (47 pages total), 13 figures, 7 tables, submitted to PRD.  All figures including auxiliary figures are available at https://atlas.web.cern.ch/Atlas/GROUPS/PHYSICS/PAPERS/EXOT-2014-10/

CERN Preprint ID: 
CERN-PH-EP-2015-212

PACS numbers: 
14.65.Jk



